The viability of low-mass subhaloes as targets for gamma-ray dark matter searches

In this work, we investigate the discovery potential of low-mass Galactic dark matter (DM) subhaloes for indirect searches of DM. We use data from the Via Lactea II (VL-II) N-body cosmological simulation, which resolves subhaloes down to $\mathcal{O}(10^4)$ solar masses and it is thus ideal for this purpose. First, we characterize the abundance, distribution and structural properties of the VL-II subhalo population in terms of both subhalo masses and maximum circular velocities. Then, we repopulate the original simulation with millions of subhaloes of masses down to about five orders of magnitude below the minimum VL-II subhalo mass (more than one order of magnitude in velocities). We compute subhalo DM annihilation astrophysical "J-factors" and angular sizes for the entire subhalo population, by placing the Earth at a random position but at the right galactocentric distance in the simulation. Thousands of these realizations are generated in order to obtain statistically meaningful results. We find that some nearby low-mass Galactic subhaloes, not massive enough to retain stars or gas, may indeed yield DM annihilation fluxes comparable to those expected from other, more massive and acknowledgeable DM targets like dwarf satellite galaxies. Typical angular sizes are of the order of the degree, thus subhaloes potentially appearing as extended sources in gamma-ray telescopes, depending on instrument angular resolution and sensitivity. Our work shows that low-mass Galactic subhaloes with no visible counterparts are expected to play a relevant role in current and future indirect DM search searches and should indeed be considered as excellent DM targets.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.

==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.0 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.org.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 22 May 2015
%
% Copyright (C) Royal Astronomical Society 2015, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
